Removing Cost Volumes from Optical Flow Estimators

Cost volumes are used in every modern optical flow estimator, but due to their computational and space complexity, they are often a limiting factor regarding both processing speed and the resolution of input frames. Motivated by our empirical observation that cost volumes lose their importance once all other network parts of, e.g., a RAFT-based pipeline have been sufficiently trained, we introduce a training strategy that allows removing the cost volume from optical flow estimators throughout training. This leads to significantly improved inference speed and reduced memory requirements. Using our training strategy, we create three different models covering different compute budgets. Our most accurate model reaches state-of-the-art accuracy while being $1.2\times$ faster and having a $6\times$ lower memory footprint than comparable models; our fastest model is capable of processing Full HD frames at $20\,\mathrm{FPS}$ using only $500\,\mathrm{MB}$ of GPU memory.

==> figures/data/complexity_GMA.csv <==
Resolution, TFLOPS, GB, GB_peak, ms, ms_std
256, 0.119978311692, 1.8069276809692383, 0.5507769584655762, 36.66329288482666, 0.8312032801422143
512, 0.5282316288119999, 7.285538673400879, 2.167214870452881, 45.44818229675293, 1.3605126705897292
768, 1.369715097612, 17.20871067047119, 5.222026348114014, 60.79137134552002, 0.29897917908615257
1024, 2.886020628492, 32.805264472961426, 10.236016750335693, 113.75556716918945, 0.334176485219891
1280, 5.415376896012, 55.94410419464111, 18.03145742416382, 245.99973831176757, 1.2746569076111656
1536, 9.392649338892, 88.79757404327393, 29.543817043304443, 417.49288787841795, 2.2530418859255104


==> figures/data/complexity_GMFlow.csv <==
Resolution, TFLOPS, GB, GB_peak, ms, ms_std
256, 0.035390296255999994, 1.4903979301452637, 0.40319252014160156, 10.443380880355836, 0.01947622394591885
512, 0.18675900448000002, 7.152696132659912, 1.9160938262939453, 13.054617643356323, 0.02312761213098076
768, 0.589699584448, 20.93923330307007, 5.863521575927734, 48.70864772796631, 0.07141345778245578
1024, 1.4702011356800002, 49.210328578948975, 14.334842681884766, 127.78757438659667, 0.11767073716622574
1280, 3.144648397504, 101.05978536605835, 30.29416847229004, 293.2658157348633, 0.8713867192456477


==> figures/data/complexity_Ours_ConvNeXt.csv <==
Resolution, TFLOPS, GB, GB_peak, ms, ms_std
256, 0.08382260374400001, 1.2594385147094727, 0.6864943504333496, 12.022323179244996, 0.036698268459821666
512, 0.335290385888, 4.710595607757568, 2.21793270111084, 17.74235372543335, 0.18949741344844834
768, 0.754403356128, 10.578532695770264, 4.807985305786133, 38.503875160217284, 0.7161097862413494
1024, 1.341161514464, 18.623883724212646, 8.379478931427002, 70.26641616821288, 0.4943855533717202
1280, 2.0955648608960002, 29.085949420928955, 13.012113571166992, 111.36631813049317, 0.2666203661577479
1536, 3.017613395424, 41.860817432403564, 18.66788673400879, 166.01959533691405, 0.7387163489071769
1792, 4.107307118048, 56.901134967803955, 25.33009147644043, 234.80596466064452, 0.7460346052761762
2048, 5.364646028767999, 74.27416276931763, 33.02755165100098, 311.78296051025393, 3.463812843332491


==> figures/data/complexity_Ours_MobileNetV3.csv <==
Resolution, TFLOPS, GB, GB_peak, ms, ms_std
256, 0.027421729496, 1.1478009223937988, 0.39429616928100586, 12.80771999359131, 0.03533089892891189
512, 0.1096778534, 4.57219934463501, 1.3882269859313965, 16.301805019378662, 0.8509097535645566
768, 0.24677139324, 10.124744892120361, 3.0029616355895996, 16.889776039123536, 0.05343270052199176
1024, 0.43870234901599997, 17.889156818389893, 5.257321834564209, 25.70624475479126, 0.11928320069440858
1280, 0.6854707207280001, 27.992123126983643, 8.190452098846436, 40.94276676177979, 0.2451066763406691
1536, 0.9870765083760001, 40.273972034454346, 11.753736019134521, 62.42016944885254, 0.1515551206371546
1792, 1.34351971196, 54.783825397491455, 15.968322277069092, 88.74651794433593, 0.2197199000090237
2048, 1.7548003314799998, 71.40944719314575, 20.798076152801514, 120.17341384887695, 0.2736498893732532


==> figures/data/complexity_Ours_ResNet.csv <==
Resolution, TFLOPS, GB, GB_peak, ms, ms_std
256, 0.05494678015999999, 1.0179424285888672, 0.38281917572021484, 10.699587202072143, 0.032520486209217186
512, 0.21978711142399998, 3.9798202514648438, 1.2616682052612305, 13.634393644332885, 0.7263273369315107
768, 0.49452099686400003, 8.982114791870117, 2.740302085876465, 16.376612854003906, 0.03552454028708787
1024, 0.87914843648, 15.86801528930664, 4.781641960144043, 28.9416862487793, 0.07804794571618971
1280, 1.3736694302720003, 24.851306915283203, 7.437003135681152, 48.48129749298096, 0.13479906677092615
1536, 1.9780839782400002, 35.7353401184082, 10.658976554870605, 75.23376083374023, 0.1470243174568335
1792, 2.692392080384, 48.638240814208984, 14.477002143859863, 107.02324905395508, 0.25690898205693263
2048, 3.5165937367039994, 63.46044921875, 18.868599891662598, 145.38430404663086, 0.33978137544433407


==> figures/data/complexity_PWCNet.csv <==
Resolution, TFLOPS, GB, GB_peak, ms, ms_std
256, 0.023981401792, 0.21503686904907227, 0.14524030685424805, 9.490307092666626, 0.028147092038963616
512, 0.095925607168, 0.853874683380127, 0.4746828079223633, 12.21408953666687, 0.015275102978921574
768, 0.21583261612799998, 1.895909309387207, 1.0145435333251953, 16.819383907318116, 0.06927701345105611
1024, 0.383702428672, 3.3383750915527344, 1.7673301696777344, 21.06321783065796, 0.13435845532040536
1280, 0.5995350448, 5.214184284210205, 2.740009307861328, 29.90872793197632, 0.3651154495908162
1536, 0.8633304645119999, 7.513976573944092, 3.933748245239258, 41.67630863189697, 0.1976037416120834
1792, 1.175088687808, 10.205214023590088, 5.331752300262451, 54.81917400360108, 0.4970896810610541
2048, 1.534809714688, 13.316400527954102, 6.947991371154785, 72.6507137298584, 0.3102693195839501


==> figures/data/complexity_RAFT.csv <==
Resolution, TFLOPS, GB, GB_peak, ms, ms_std
256, 0.10393758924799999, 1.7428903579711914, 0.5077705383300781, 34.05023365020752, 0.8840341872706144
512, 0.422192807936, 6.819214820861816, 1.9225635528564453, 42.55995826721191, 0.4217221623746816
768, 0.974093008896, 15.682476997375488, 4.520540237426758, 42.83686218261719, 0.356444314729914
1024, 1.791850446848, 28.730687141418457, 8.55296516418457, 63.47141933441162, 0.23013732114113794
1280, 2.9205622784000003, 46.942002296447754, 14.534372329711914, 116.96623344421387, 1.0416238422076736
1536, 4.418210562048, 71.08805179595947, 22.949235916137695, 196.1570281982422, 1.0946172003052477
1792, 6.355662258176, 102.56174945831299, 34.52756690979004, 279.30971069335936, 1.1201766965435107


==> figures/data/complexity_SEARAFT.csv <==
Resolution, TFLOPS, GB, GB_peak, ms, ms_std
256, 0.11722755228800001, 2.1455440521240234, 0.6646947860717773, 22.75191020965576, 0.04455276835638846
512, 0.47746657231999995, 8.569101333618164, 2.4358625411987305, 28.800480079650878, 0.02521880235116979
768, 1.1063862062399998, 19.746227264404297, 5.61380672454834, 34.74673938751221, 0.1167351938160882
1024, 2.046768354848, 36.15248489379883, 10.465357780456543, 67.22611999511719, 0.7213791975252775
1280, 3.358507679264, 58.8999137878418, 17.494391441345215, 123.0338092803955, 1.36947378548619
1536, 5.118611600928, 88.85706329345703, 27.18868350982666, 206.65855102539064, 1.6665369847678313
1792, 7.421200301600001, 127.55508041381836, 40.28600788116455, 310.12750244140625, 5.477540222440907


==> figures/data/iterations_cutoffT_spring.csv <==
Iterations,baseline,ResNet,MobileNetV3,ConvNeXt,empty
0,1.3798450231552124,1.3245388269424438,1.6218695640563965,0.7461684942245483,
1,0.8723135590553284,1.0755212306976318,1.428838849067688,0.7024804353713989,
2,0.7277621626853943,0.9465208053588867,1.3155291080474854,0.6736124157905579,
3,0.6636258363723755,0.8814493417739868,1.2507965564727783,0.654585599899292,
4,0.6199576258659363,0.838681697845459,1.2137112617492676,0.6440450549125671,
5,0.5927807092666626,0.8014540076255798,1.1926865577697754,0.6395296454429626,
6,0.5841952562332153,0.7716510891914368,1.1845293045043945,0.6372116208076477,
7,0.5814006328582764,0.7561849355697632,1.1839921474456787,0.6352545619010925,
8,0.577053427696228,0.7522008419036865,1.1862108707427979,0.6337665915489197,
9,0.5735905766487122,0.7514467239379883,1.1884382963180542,0.6325226426124573,
10,0.5724021196365356,0.7514994144439697,1.190386414527893,0.6318209767341614,
11,0.5723235011100769,0.7517077326774597,1.1921409368515015,0.6320009827613831,
12,0.5711043477058411,0.7530136108398438,1.1937419176101685,0.6329554319381714,
13,0.5712651610374451,0.7552175521850586,1.1949012279510498,0.634925127029419,
14,0.5737905502319336,0.7572938799858093,1.1958518028259277,0.6383325457572937,
15,0.5754726529121399,0.7599006295204163,1.1968532800674438,0.6450347900390625,
16,0.5794561505317688,0.7625346779823303,1.1978760957717896,0.6569546461105347,

